Counting Circuit Double Covers

We study a counting version of Cycle Double Cover Conjecture. We discuss why it is more interesting to count circuits (i.e., graphs isomorphic to $C_k$ for some $k$) instead of cycles (graphs with all degrees even). We give an almost-exponential lower-bound for graphs with a surface embedding of representativity at least 4. We also prove an exponential lower-bound for planar graphs. We conjecture that any bridgeless cubic graph has at least $2^{n/2-1}$ circuit double covers and we show an infinite class of graphs for which this bound is tight.

==> img/num-cdc-data.csv <==
20,51390
20,51186
20,51536
20,51151
20,52557
20,50930
20,49995
20,52091
20,52554
20,43690
20,51496
20,44030
20,33496
20,46598
20,40563
20,42777
20,44808
20,41419
20,48435
20,39961
20,40050
20,43422
20,43143
20,45215
20,37665
20,42983
20,43579
20,45523
20,47415
20,45060
20,46607
20,44172
20,46810
20,42175
20,35054
20,41357
20,45279
20,47072
20,43434
20,47349
20,48062
20,46056
20,46394
20,45148
20,47475
20,34844
20,46424
20,47226
20,44282
20,44893
20,46863
20,44980
20,43073
20,43853
20,43984
20,46233
20,41822
20,44301
20,47775
20,45802
20,46603
20,45467
20,45454
20,41776
20,40272
20,42952
20,37269
20,44326
20,45236
20,39995
20,43563
20,46866
20,50670
20,32700
20,42741
20,46121
20,40008
20,45791
20,41668
20,34687
20,44234
20,46505
20,45070
20,50232
20,45408
20,46756
20,48216
20,45805
20,47796
20,45357
20,47589
20,40264
20,50197
20,40114
20,41660
20,41370
20,41416
20,46116
20,46529
20,31041
20,46295
20,39740
20,51535
20,46745
20,47003
20,42704
20,40161
20,42608
20,44448
20,46708
20,42965
20,43169
20,50688
20,44776
20,49551
20,46717
20,48762
20,45579
20,37762
20,48175
20,48938
20,37322
20,51946
20,45898
20,39747
20,46327
20,44873
20,46312
20,44806
20,46464
20,46753
20,46929
20,43699
20,42618
20,46621
20,46394
20,44950
20,45054
20,44409
20,46096
20,50942
20,46757
20,48962
20,46019
20,40695
20,39622
20,44905
20,44000
20,40282
20,42379
20,40956
20,46818
20,43431
20,43178
20,45236
20,41342
20,46978
20,37849
20,44886
20,48564
20,39988
20,41288
20,46392
20,45767
20,39805
20,45663
20,44342
20,47411
20,44358
20,42905
20,46470
20,44234
20,40780
20,45106
20,40057
20,46680
20,46061
20,46348
20,45822
20,48023
20,42902
20,46500
20,42978
20,44409
20,46233
20,46846
20,42683
20,46889
20,32075
20,43696
20,46205
20,47477
20,45442
20,46158
20,47107
20,43543
20,37504
20,46218
20,42909
20,49241
20,46212
20,44123
20,40856
20,42968
20,44395
20,48324
20,48543
20,46367
20,48124
20,40178
20,46617
20,42926
20,46835
20,44415
20,46051
20,34206
20,44784
20,45157
20,42996
20,41520
20,44272
20,45204
20,44914
20,43332
20,42600
20,40574
20,40630
20,44171
20,47182
20,48430
20,50362
20,48370
20,49480
20,44680
20,49669
20,39894
20,46422
20,46325
20,47341
20,46890
20,41241
20,46721
20,41593
20,36425
20,40296
20,46033
20,41411
20,46583
20,48315
20,34139
20,46385
20,35083
20,46986
20,46078
20,34938
20,45281
20,37655
20,47466
20,44962
20,47109
20,44618
20,43364
20,44475
20,46183
20,50670
20,42942
20,41612
20,44878
20,37811
20,46232
20,44968
20,48302
20,44414
20,43428
20,39154
20,44562
20,29690
20,49235
20,41704
20,46604
20,40573
20,47144
20,45149
20,37817
20,37966
20,48723
20,46854
20,46808
20,48197
20,40439
20,48871
20,43022
20,43453
20,47410
20,40366
20,48316
20,44787
20,41819
20,44367
20,42826
20,43076
20,44703
20,38834
20,44669
20,46795
20,47939
20,50732
20,48597
20,46415
20,43431
20,48539
20,45288
20,38197
20,42664
20,47150
20,49959
20,47571
20,40347
20,43372
20,47969
20,43037
20,43164
20,51516
20,40350
20,47114
20,47610
20,41684
20,39342
20,47135
20,48839
20,43045
20,38048
20,37435
20,46585
20,43478
20,43731
20,44499
20,46253
20,46188
20,34971
20,41766
20,41733
20,49534
20,39846
20,47548
20,46687
20,45671
20,46499
20,45341
20,35318
20,47245
20,46906
20,46929
20,42638
20,46247
20,43149
20,43318
20,42606
20,47190
20,49398
20,31794
20,46559
20,44407
20,35332
20,46717
20,45005
20,48843
20,33246
20,46669
20,44437
20,46697
20,44950
20,33631
20,47213
20,41949
20,37943
20,47066
20,41451
20,46637
20,44815
20,46862
20,48451
20,45254
20,35603
20,47059
20,46937
20,46150
20,44352
20,47874
20,47469
20,37907
20,42666
20,43319
20,45599
20,46248
20,46500
20,38505
20,46505
20,41233
20,42377
20,47554
20,41089
20,43157
20,43783
20,46358
20,44532
20,45479
20,46620
20,43090
20,46732
20,46702
20,45000
20,44336
20,46259
20,45575
20,41272
20,42973
20,45373
20,44844
20,43362
20,47125
20,42082
20,37642
20,45598
20,46653
20,44203
20,40053
20,48429
20,44640
20,46573
20,40236
20,41648
20,45932
20,42624
20,40341
20,44545
20,48655
20,42021
20,46793
20,43177
20,43367
20,36663
20,43042
20,40005
20,47835
20,45617
20,38700
20,45279
20,42815
20,40162
20,45109
20,49053
20,46902
20,43761
20,47589
20,45148
20,29646
20,39070
20,44870
20,43113
20,46919
20,40468
20,40073
20,43516
20,41968
20,43503
20,45992
20,42673
20,44558
20,40107
20,42756
20,44282
20,44962
20,40142
20,45763
20,40204
20,46210
20,48269
20,46225
20,44947
20,43473
20,44928
20,44476
20,44646
20,36553
20,44958
20,47084
20,43093
20,45017
20,40094
20,43179
20,45842
20,47473
20,37577
20,40202
20,42833
20,41754
20,39859
20,43585
20,41755
20,41624
20,33138
20,37568
20,43381
20,31484
20,45155
20,46327
20,35822
20,38980
20,43029
20,46464
20,39425
20,41379
20,42057
20,43178
20,44965
20,44640
20,31672
20,45644
20,41494
20,40818
20,35351
20,36361
20,43453
20,41832
20,37605
20,35458
20,46621
20,37620
20,43158
20,40762
20,46889
20,42510
20,43556
20,44416
20,39863
20,44570
20,44604
20,45254
20,44565
20,38833
20,44498
20,39961
20,27475
20,41416
20,38256
20,43102
20,44414
20,45189
20,33899
20,41779
20,44944
20,38815
20,42858
20,43010
20,41864
20,43217
20,37591
20,38500
20,40918
20,37756
20,37033
20,35710
20,28825
20,30993
20,44635
20,34142
20,27417
20,42430
20,49298
20,44735
20,45408
20,40192
20,40909
20,39621
20,43428
20,42024
20,43415
20,44516
20,38652
20,39952
20,33427
20,44420
20,42028
20,46345
20,38757
20,39971
20,34912
20,45080
20,36569
20,40112
20,41213
20,46816
20,36567
20,36177
20,35240
20,46603
20,44686
20,35781
20,48323
20,40229
20,41036
20,38716
20,36274
20,46913
20,44494
20,42537
20,41034
20,35776
20,41667
20,39523
20,42233
20,44508
20,37396
20,38786
20,37375
20,42359
20,43471
20,37328
20,42617
20,36601
20,36798
20,41832
20,43281
20,48083
20,48924
20,41382
20,45259
20,44083
20,44273
20,42438
20,38166
20,45272
20,41122
20,44141
20,42931
20,43330
20,47243
20,35159
20,34162
20,40350
20,44185
20,37487
20,49239
20,44818
20,43375
20,44991
20,46476
20,45809
20,41497
20,44615
20,46968
20,44959
20,46468
20,40704
20,46982
20,35506
20,39962
20,36347
20,41583
20,39648
20,44277
20,34635
20,39683
20,40039
20,40149
20,46316
20,44412
20,41455
20,44663
20,42667
20,43398
20,45930
20,45224
20,39553
20,41151
20,34207
20,34230
20,39137
20,43186
20,48099
20,41455
20,46034
20,45218
20,41665
20,39900
20,43334
20,44903
20,44660
20,45417
20,43607
20,48737
20,45533
20,43377
20,35982
20,44581
20,45288
20,45290
20,44684
20,41300
20,43708
20,36419
20,11856
20,43302
20,47574
20,45320
20,38821
20,37785
20,41187
20,42192
20,42738
20,46365
20,40868
20,38716
20,28263
20,38353
20,46609
20,46179
20,45730
20,38293
20,38560
20,35967
20,39407
20,40104
20,42974
20,44815
20,44793
20,44199
20,41640
20,44553
20,42705
20,37356
20,46117
20,40199
20,45398
20,44381
20,46283
20,46561
20,47074
20,46116
20,42428
20,42770
20,37730
20,41245
20,40140
20,41710
20,42975
20,43682
20,46464
20,43624
20,46456
20,46746
20,37294
20,44431
20,45883
20,46244
20,48314
20,49764
20,47909
20,41755
20,46651
20,39972
20,42750
20,40239
20,44326
20,42959
20,44756
20,43664
20,46113
20,46617
20,40338
20,39452
20,33813
20,44585
20,42862
20,46206
20,46287
20,44112
20,49892
20,44043
20,43742
20,40346
20,45223
20,42697
20,45001
20,43749
20,45178
20,45236
20,32574
20,40072
20,43093
20,45169
20,44199
20,43195
20,46837
20,38586
20,42351
20,46896
20,41449
20,41683
20,46518
20,51534
20,41735
20,38636
20,42399
20,48064
20,44361
20,44305
20,37522
20,35139
20,40359
20,47500
20,45990
20,43028
20,44933
20,42677
20,42733
20,42940
20,44468
20,48709
20,40346
20,42747
20,47536
20,43032
20,42121
20,42312
20,44383
20,44587
20,50410
20,43135
20,41187
20,43001
20,46162
20,45579
20,47454
20,43195
20,44096
20,46509
20,44205
20,42936
20,44349
20,45224
20,43067
20,41742
20,46540
20,36287
20,48703
20,43574
20,45399
20,42619
20,43204
20,47564
20,35242
20,40929
20,45977
20,39814
20,45273
20,43120
20,43640
20,45376
20,44941
20,46492
20,43921
20,47416
20,46423
20,43741
20,46939
20,36673
20,46230
20,45610
20,39964
20,45742
20,43178
20,40237
20,48514
20,44869
20,46244
20,36629
20,43867
20,43728
20,43574
20,45811
20,41136
20,44906
20,45589
20,44901
20,42858
20,45874
20,44916
20,45250
20,40984
20,48170
20,49766
20,46034
20,44602
20,45974
20,43792
20,40382
20,48699
20,42794
20,44665
20,45843
20,41223
20,41553
20,43140
20,42929
20,42746
20,46379
20,38558
20,45249
20,38815
20,46607
20,44062
20,43846
20,47540
20,39916
20,42646
20,43515
20,41718
20,44057
20,43885
20,44946
20,39393
20,39358
20,43934
20,42415
20,42472
20,44367
20,44893
20,42720
20,44648
20,39547
20,46107
20,42627
20,44632
20,44497
20,40013
20,45165
20,41091
20,46752
20,43283
20,41746
20,37916
20,44897
20,43752
20,36634
20,36700
20,40768
20,44668
20,44070
20,43006
20,41405
20,38662
20,46081
20,40853
20,44395
20,46329
20,45635
20,41308
20,38871
20,38240
20,37775
20,41265
20,37239
20,41875
20,44407
20,37703
20,39888
20,41187
20,40931
20,40410
20,41378
20,44361
20,35646
20,36372
20,34088
20,44771
20,40113
20,42162
20,43138
20,37337
20,43485
20,44084
20,36615
20,41935
20,40567
20,41700
20,41406
20,36403
20,40848
20,40376
20,46959
20,33866
20,36279
20,43914
20,39530
20,37161
20,36324
20,40743
20,41508
20,42561
20,39858
20,39339
20,41921
20,43254
20,46473
20,43121
20,42053
20,43411
20,35313
20,42138
20,40056
20,37837
20,40233
20,37511
20,42319
20,38181
20,41511
20,40313
20,40104
20,42945
20,45317
20,41514
20,36849
20,44477
20,47207
20,39974
20,41602
20,35653
20,44011
20,45336
20,39897
20,46505
20,43976
20,34804
20,42429
20,43456
20,40700
20,45501
20,35966
20,47001
20,43498
20,45111
20,44242
20,37847
20,42391
20,41155
20,44447
20,33430
20,41640
20,40342
20,42275
20,43832
20,43330
20,42612
20,45482
20,41190
20,45419
20,39167
20,46163
20,44244
20,40320
20,34990
20,42953
20,43765
20,41923
20,41758
20,43794
20,35143
20,45852
20,36817
20,39106
20,39066
20,43684
20,41374
20,44265
20,43353
20,45032
20,46943
20,39055
20,45248
20,43025
20,40458
20,39773
20,43211
20,44826
20,41494
20,42477
20,36764
20,37478
20,43129
20,42757
20,36835
20,41749
20,41708
20,42692
20,39073
20,37198
20,38228
20,37804
20,48590
20,42723
20,42431
20,41723
20,42342
20,40039
20,44564
20,33214
20,42359
20,44484
20,40064
20,40615
20,35444
20,44204
20,43430
20,46329
20,43672
20,42036
20,36806
20,44546
20,45091
20,43271
20,38954
20,40964
20,44495
20,42804
20,39098
20,39832
20,46770
20,44786
20,45115
20,45184
20,44781
20,38393
20,46577
20,35275
20,41502
20,39976
20,41195
20,41148
20,45378
20,45108
20,42110
20,43283
20,35047
20,42332
20,46427
20,44931
20,41600
20,41636
20,44169
20,38889
20,30157
20,41867
20,47021
20,43346
20,38291
20,41229
20,42681
20,41054
20,46228
20,44202
20,42166
20,41826
20,42820
20,44668
20,38836
20,40866
20,44992
20,34089
20,32750
20,41712
20,49042
20,35569
20,43200
20,42813
20,41164
20,36564
20,37821
20,42788
20,33782
20,46636
20,39598
20,40242
20,42022
20,39348
20,45559
20,44412
20,39271
20,44603
20,41645
20,30776
20,35436
20,40320
20,36320
20,35762
20,42670
20,39444
20,35957
20,46305
20,38894
20,36397
20,38028
20,42485
20,51588
20,46598
20,46413
20,38626
20,36598
20,39871
20,45275
20,37012
20,43288
20,38707
20,42078
20,42838
20,35052
20,43550
20,40268
20,41998
20,41482
20,46579
20,38217
20,35426
20,44915
20,37997
20,46208
20,41154
20,36024
20,46640
20,45478
20,46253
20,41107
20,43794
20,40030
20,40281
20,44630
20,43986
20,36068
20,40228
20,44165
20,44483
20,34979
20,38149
20,35325
20,36042
20,40682
20,45136
20,36405
20,41715
20,34629
20,41277
20,33040
20,33999
20,41634
20,48345
20,44249
20,43357
20,45161
20,48259
20,42270
20,41076
20,42011
20,37682
20,41742
20,39910
20,35129
20,32886
20,38475
20,38812
20,42458
20,41295
20,37200
20,40893
20,37496
20,42974
20,38258
20,27513
20,41106
20,42884
20,35165
20,42411
20,41692
20,40055
20,42205
20,37291
20,33834
20,36593
20,36485
20,44757
20,33098
20,31160
20,38692
20,34884
20,34393
20,43048
20,37986
20,33023
20,36983
20,46315
20,32916
20,38891
20,31482
20,41612
20,38747
20,44582
20,44156
20,35028
20,39959
20,41750
20,43178
20,40073
20,43603
20,45375
20,41751
20,45948
20,29781
20,31166
20,40033
20,41477
20,43559
20,42693
20,41780
20,41611
20,43831
20,36409
20,44388
20,42404
20,39704
20,29350
20,42192
20,41541
20,43549
20,40521
20,43215
20,37939
20,38588
20,41127
20,42031
20,43730
20,41188
20,41411
20,37624
20,38629
20,35704
20,42323
20,41194
20,43005
20,42273
20,37563
20,42999
20,40081
20,39345
20,31357
20,35430
20,32353
20,38028
20,43189
20,43174
20,37135
20,38798
20,42942
20,40286
20,39366
20,35429
20,39770
20,34005
20,35198
20,40329
20,41287
20,39562
20,39670
20,44776
20,43233
20,38591
20,43270
20,37267
20,40820
20,41964
20,39871
20,42745
20,41370
20,35091
20,34431
20,30626
20,46663
20,37552
20,39674
20,42825
20,38180
20,28774
20,46500
20,41671
20,32437
20,43196
20,32956
20,41950
20,35916
20,34229
20,42000
20,43003
20,40746
20,41751
20,42587
20,37684
20,45703
20,41173
20,36718
20,41617
20,41981
20,41476
20,43322
20,35455
20,46931
20,45364
20,37819
20,35098
20,43238
20,45183
20,44644
20,40073
20,42299
20,43863
20,36423
20,47407
20,40356
20,37842
20,37954
20,36910
20,44716
20,43070
20,36058
20,42989
20,43376
20,31089
20,33982
20,43509
20,43092
20,33120
20,40232
20,39595
20,41594
20,42857
20,33055
20,39412
20,42818
20,43089
20,44187
20,35218
20,41614
20,44819
20,48454
20,40979
20,49459
20,40130
20,44761
20,33503
20,41556
20,39864
20,42148
20,43738
20,44322
20,41883
20,31562
20,37322
20,40085
20,41202
20,40773
20,37071
20,43581
20,41289
20,43436
20,43050
20,43414
20,42674
20,35743
20,44718
20,41719
20,44935
20,38360
20,28528
20,40612
20,36461
20,43573
20,41240
20,43922
20,32488
20,40625
20,34788
20,44795
20,42957
20,33583
20,43388
20,42963
20,38359
20,44891
20,40353
20,44392
20,41439
20,40917
20,33773
20,27110
20,40242
20,40160
20,36356
20,39534
20,44312
20,35929
20,40556
20,40179
20,33630
20,38983
20,43142
20,43708
20,41733
20,41737
20,43326
20,43661
20,39903
20,40186
20,38683
20,41411
20,43950
20,33917
20,39936
20,43244
20,43212
20,39700
20,40171
20,38154
20,24170
20,37599
20,24143
20,24344
20,36419
20,31715
20,44153
20,39219
20,32274
20,31232
20,34402
20,30808
20,42163
20,29957
20,42278
20,24194
20,40572
20,29692
20,36545
20,34743
20,42903
20,43003
20,39794
20,40289
20,45508
20,34272
20,32838
20,26339
20,39747
20,46422
20,43105
20,38516
20,40053
20,48634
20,39079
20,26255
20,47685
20,44094
20,40825
20,42983
20,36865
20,32672
20,43334
20,44163
20,43850
20,40832
20,45170
20,44484
20,38863
20,42302
20,37678
20,41469
20,40440
20,39886
20,45767
20,39519
20,46179
20,44772
20,45023
20,40425
20,44597
20,46582
20,41171
20,44251
20,38946
20,41360
20,42620
20,40144
20,43303
20,42456
20,43192
20,44442
20,39931
20,42741
20,43088
20,43130
20,41839
20,43585
20,44420
20,38882
20,35066
20,48806
20,39270
20,43184
20,42762
20,36560
20,44651
20,43286
20,35893
20,36533
20,42428
20,46594
20,43314
20,46124
20,39845
20,42382
20,44777
20,41910
20,43085
20,39773
20,40582
20,42783
20,39790
20,35880
20,41346
20,40718
20,36439
20,44809
20,42481
20,44298
20,39754
20,34887
20,40764
20,44219
20,42960
20,38790
20,44782
20,46077
20,37250
20,41387
20,36845
20,41091
20,44953
20,39826
20,44086
20,41678
20,39551
20,41434
20,39660
20,44275
20,45650
20,34026
20,40266
20,33784
20,48447
20,39614
20,33913
20,41498
20,41983
20,34400
20,46378
20,48050
20,43246
20,41844
20,42217
20,43564
20,35190
20,40273
20,42807
20,40177
20,44941
20,32353
20,43450
20,40072
20,41953
20,45480
20,42192
20,34739
20,45404
20,41891
20,35320
20,46802
20,37263
20,40596
20,41150
20,44781
20,45220
20,42974
20,46391
20,45409
20,43477
20,35387
20,45775
20,40557
20,42602
20,42281
20,40169
20,43527
20,39733
20,38333
20,37062
20,43558
20,42213
20,40581
20,46643
20,40935
20,45256
20,42537
20,43422
20,46964
20,36217
20,41830
20,41635
20,36895
20,43769
20,41864
20,39584
20,41000
20,45243
20,43698
20,40405
20,44350
20,37097
20,25654
20,40160
20,43531
20,43214
20,35771
20,43354
20,38828
20,36490
20,40023
20,39896
20,39481
20,41406
20,34360
20,40580
20,43036
20,44493
20,38889
20,41802
20,43270
20,39594
20,38237
20,42245
20,39214
20,43308
20,43417
20,38885
20,42115
20,39655
20,37164
20,35674
20,38899
20,41956
20,40934
20,40945
20,35372
20,42021
20,33574
20,40302
20,43237
20,41874
20,41863
20,44830
20,42421
20,41907
20,40193
20,41878
20,44564
20,41035
20,41236
20,41876
20,41680
20,32853
20,41942
20,45234
20,38892
20,37295
20,43155
20,41624
20,38486
20,29690
20,42004
20,36343
20,45304
20,42500
20,41522
20,32185
20,39963
20,40492
20,40673
20,42393
20,45543
20,40292
20,32819
20,37070
20,34844
20,40114
20,35839
20,43552
20,37120
20,24427
20,37044
20,40780
20,43381
20,40818
20,43469
20,42103
20,41452
20,33490
20,40574
20,34774
20,36338
20,37169
20,40961
20,35826
20,40675
20,26306
20,39666
20,35387
20,37198
20,37008
20,39911
20,37062
20,42019
20,40899
20,47109
20,41961
20,38396
20,44900
20,35532
20,43380
20,43897
20,39869
20,37695
20,38150
20,32074
20,38538
20,34778
20,44507
20,36941
20,42345
20,38005
20,40224
20,42517
20,41853
20,39166
20,40708
20,40178
20,35610
20,32148
20,36502
20,41811
20,42483
20,44972
20,41282
20,43245
20,36660
20,39875
20,37151
20,40359
20,41757
20,39584
20,43090
20,43217
20,35192
20,36573
20,38663
20,37091
20,37026
20,34585
20,37335
20,43653
20,35890
20,40690
20,44878
20,41578
20,41824
20,39302
20,44700
20,33962
20,45216
20,35314
20,34674
20,43422
20,38832
20,41666
20,43895
20,37853
20,38840
20,42934
20,42884
20,41372
20,37176
20,36696
20,42252
20,41793
20,42263
20,41186
20,38800
20,43071
20,36064
20,38870
20,40036
20,38259
20,39260
20,41674
20,37514
20,38461
20,40353
20,42221
20,33514
20,31563
20,37131
20,45661
20,44890
20,35639
20,42103
20,38803
20,41465
20,41651
20,39457
20,35708
20,40850
20,36680
20,36454
20,45706
20,39246
20,37172
20,44110
20,43310
20,36169
20,42794
20,32417
20,38467
20,40843
20,46466
20,42112
20,26467
20,40513
20,32007
20,42098
20,37606
20,26186
20,41809
20,31464
20,40678
20,39277
20,44108
20,38061
20,47072
20,34311
20,45455
20,34217
20,45790
20,44769
20,34315
20,38877
20,42498
20,43370
20,42084
20,46765
20,42305
20,35025
20,44915
20,34698
20,39232
20,43871
20,42281
20,43583
20,42926
20,45510
20,43499
20,44923
20,41033
20,42889
20,44405
20,39793
20,45041
20,45453
20,43567
20,43044
20,41608
20,43393
20,39470
20,43413
20,37727
20,42271
20,40408
20,40021
20,43478
20,43874
20,44654
20,42869
20,35875
20,42795
20,42146
20,39381
20,38923
20,43947
20,42143
20,42465
20,43470
20,42953
20,40279
20,37092
20,37446
20,40280
20,37080
20,39344
20,39584
20,40724
20,29908
20,43540
20,38470
20,38328
20,46429
20,44679
20,41655
20,41717
20,41866
20,48982
20,34516
20,43633
20,38000
20,41875
20,39631
20,43379
20,42446
20,43410
20,45925
20,43044
20,43708
20,43053
20,48473
20,44094
20,41105
20,41193
20,37996
20,46124
20,41697
20,46576
20,47081
20,41097
20,42599
20,45987
20,43116
20,40895
20,46755
20,40532
20,44809
20,41801
20,42095
20,45136
20,44620
20,40436
20,35424
20,43203
20,38091
20,40407
20,35157
20,38961
20,43819
20,44334
20,43063
20,41319
20,43019
20,36541
20,46618
20,35584
20,43556
20,43731
20,43252
20,43419
20,45015
20,41188
20,41503
20,43270
20,48858
20,44843
20,39971
20,39968
20,46927
20,43792
20,44510
20,42508
20,45308
20,45249
20,43941
20,39263
20,42119
20,43535
20,40028
20,43807
20,36357
20,40108
20,43302
20,42062
20,35434
20,41358
20,43545
20,36154
20,41874
20,43302
20,41257
20,41246
20,35275
20,40384
20,40414
20,28555
20,37706
20,34837
20,38365
20,39729
20,36591
20,45080
20,38830
20,28873
20,39351
20,35559
20,40541
20,35604
20,37618
20,29235
20,40128
20,40134
20,43012
20,38743
20,40356
20,41860
20,38465
20,35756
20,40004
20,38736
20,41920
20,38446
20,41791
20,40164
20,37044
20,42777
20,40766
20,34441
20,41962
20,39239
20,38938
20,38022
20,36945
20,34125
20,44694
20,38149
20,32578
20,34193
20,35758
20,37063
20,38096
20,47398
20,45868
20,47036
20,41241
20,43443
20,40958
20,36927
20,41494
20,34210
20,33067
20,45245
20,32067
20,39090
20,40405
20,37020
20,41839
20,37890
20,42909
20,29450
20,42522
20,38965
20,46770
20,38421
20,35846
20,33220
20,42663
20,34555
20,37056
20,38400
20,43399
20,39653
20,30180
20,35746
20,37226
20,40390
20,33355
20,34316
20,42131
20,31266
20,33576
20,39505
20,40063
20,40351
20,35973
20,34924
20,33616
20,39957
20,40155
20,40280
20,38474
20,38856
20,36544
20,41795
20,37639
20,39806
20,36588
20,39397
20,36599
20,42128
20,41149
20,32326
20,42085
20,39881
20,41381
20,34092
20,39166
20,33916
20,36451
20,44119
20,39467
20,38334
20,37949
20,35577
20,40612
20,35405
20,39950
20,33238
20,40499
20,39271
20,47028
20,40540
20,35895
20,38118
20,30417
20,40084
20,33872
20,32442
20,45268
20,42044
20,32290
20,35583
20,39245
20,34215
20,42375
20,40338
20,40680
20,44080
20,38731
20,37785
20,40789
20,43966
20,37049
20,38088
20,34182
20,42301
20,36105
20,46965
20,38568
20,39608
20,43233
20,40674
20,39057
20,31035
20,41896
20,47601
20,40942
20,43612
20,38735
20,38472
20,28523
20,36124
20,43863
20,37098
20,38479
20,43509
20,43463
20,35776
20,43321
20,34763
20,41779
20,43060
20,37735
20,36653
20,36400
20,40003
20,43183
20,38753
20,35381
20,34245
20,40340
20,37604
20,38394
20,41686
20,36903
20,26839
20,38331
20,38582
20,42589
20,36276
20,44663
20,36508
20,37745
20,41194
20,38489
20,41546
20,37122
20,41955
20,35573
20,25790
20,49045
20,35224
20,36407
20,42017
20,41794
20,37508
20,37978
20,51046
20,40226
20,31562
20,37320
20,41945
20,34112
20,37857
20,45408
20,41589
20,37506
20,45916
20,38297
20,34202
20,42272
20,35742
20,44864
20,43166
20,40602
20,33226
20,36809
20,38100
20,43190
20,52271
20,41864
20,44615
20,41363
20,45322
20,41778
20,36911
20,41917
20,42895
20,42069
20,35917
20,33420
20,22602
20,39158
20,43933
20,41248
20,45063
20,43442
20,28400
20,44268
20,47051
20,43592
20,35914
20,47291
20,43919
20,26899
20,43822
20,47330
20,40110
20,40086
20,36572
20,35888
20,39739
20,34716
20,38575
20,40320
20,41540
20,43130
20,41240
20,38955
20,41644
20,42235
20,39933
20,45007
20,36656
20,35622
20,37527
20,42871
20,39745
20,43565
20,36341
20,45152
20,41183
20,32415
20,43868
20,36444
20,35691
20,41914
20,39775
20,35371
20,40362
20,39439
20,39073
20,35957
20,39902
20,43011
20,40986
20,41909
20,42300
20,43281
20,42842
20,36526
20,42776
20,43898
20,41781
20,47284
20,37137
20,37995
20,35209
20,46135
20,36832
20,43006
20,45060
20,40394
20,40236
20,36867
20,42863
20,33384
20,44858
20,45433
20,41585
20,40679
20,41653
20,42300
20,44799
20,38794
20,37709
20,44117
20,43502
20,41726
20,41494
20,44424
20,36840
20,41781
20,46527
20,34129
20,42967
20,43463
20,37725
20,34157
20,38754
20,40393
20,41721
20,41011
20,37707
20,36900
20,41559
20,42654
20,28034
20,45014
20,40690
20,39888
20,42573
20,44149
20,34032
20,44278
20,27550
20,36382
20,43256
20,29373
20,36733
20,35185
20,42882
20,35533
20,42227
20,30828
20,40039
20,37903
20,28824
20,35287
20,39505
20,41421
20,36424
20,37522
20,39380
20,37904
20,40390
20,37949
20,44765
20,42091
20,35799
20,31861
20,43603
20,43764
20,39982
20,42957
20,42074
20,41903
20,47530
20,41866
20,35356
20,37531
20,40036
20,44965
20,31443
20,39099
20,43805
20,42792
20,42188
20,40255
20,43843
20,48727
20,41336
20,41767
20,44889
20,36652
20,32405
20,40468
20,40258
20,33686
20,38669
20,33095
20,36302
20,35570
20,43338
20,42955
20,35343
20,42677
20,46651
20,44804
20,39483
20,40621
20,36189
20,40735
20,43298
20,44078
20,41165
20,22332
20,39142
20,34763
20,47428
20,43876
20,43927
20,36393
20,41645
20,43706
20,38937
20,38160
20,38954
20,35642
20,37822
20,39732
20,42025
20,35616
20,40448
20,41476
20,40761
20,42259
20,40202
20,43515
20,31923
20,42156
20,47927
20,31985
20,42253
20,22508
20,44526
20,38236
20,35495
20,40540
20,42610
20,43710
20,41986
20,41047
20,36096
20,46157
20,44213
20,39906
20,41865
20,33828
20,38016
20,40328
20,38970
20,35449
20,31822
20,41001
20,44789
20,38676
20,45383
20,42146
20,34866
20,44849
20,45760
20,38898
20,38789
20,35735
20,44165
20,41911
20,43710
20,38540
20,43531
20,44098
20,37670
20,33851
20,37766
20,40377
20,39382
20,40347
20,5408
20,35400
20,37117
20,40348
20,11856
20,39617
20,35627
20,35098
20,37520
20,30026
20,33455
20,33162
20,40074
20,44232
20,43924
20,39047
20,23253
20,44943
20,43517
20,5408
20,34996
20,33978
20,45280
20,40210
20,47002
20,36110
20,33240
20,38060
20,43019
20,38799
20,38331
20,26311
20,31090
20,43771
20,37302
20,35481
20,46737
20,38929
20,47798
20,41451
20,39644
20,35776
20,30859
20,43755
20,33440
20,37727
20,36048
20,34136
20,37800
20,40303
20,33308
20,36573
20,42451
20,43096
20,37798
20,39926
20,35745
20,36508
20,41226
20,32487
20,42769
20,34117
20,42778
20,39189
20,38654
20,35755
20,32568
20,39176
20,32056
20,37242
20,38918
20,36972
20,43129
20,42191
20,41683
20,37952
20,35686
20,39980
20,40061
20,38146
20,40047
20,30313
20,43644
20,39236
20,40924
20,38643
20,33377
20,42414
20,39945
20,40139
20,38907
20,38858
20,31805
20,39059
20,38923
20,40525
20,35541
20,43947
20,33906
20,39089
20,37495
20,35916
20,40288
20,43848
20,37144
20,38843
20,40741
20,44734
20,34612
20,37969
20,37186
20,42097
20,39348
20,36782
20,40760
20,30488
20,35377
20,40375
20,40378
20,34074
20,39120
20,41972
20,35536
20,31939
20,37218
20,33801
20,40815
20,45396
20,43236
20,36804
20,38172
20,41711
20,43081
20,44762
20,39467
20,42887
20,43422
20,35729
20,37173
20,33702
20,40135
20,45138
20,32990
20,33449
20,36505
20,41935
20,35491
20,40987
20,45320
20,42615
20,34351
20,40222
20,40439
20,38712
20,43742
20,43225
20,39269
20,31161
20,41003
20,37868
20,43069
20,36398
20,35784
20,41927
20,40151
20,49668
20,31966
20,43773
20,36692
20,37391
20,43310
20,28824
20,43228
20,44659
20,41325
20,41309
20,43762
20,39102
20,40307
20,42880
20,41801
20,37812
20,39794
20,32394
20,43247
20,37357
20,40079
20,24234
20,35870
20,41122
20,43685
20,38266
20,30686
20,47139
20,41308
20,40255
20,37397
20,37522
20,31151
20,42612
20,45001
20,39117
20,25654
20,43100
20,37197
20,42648
20,35660
20,33743
20,41278
20,35912
20,43649
20,38610
20,45337
20,40295
20,26992
20,32085
20,42078
20,31695
20,44810
20,41277
20,44065
20,37318
20,45095
20,33218
20,39090
20,40765
20,41450
20,41900
20,45331
20,42084
20,36951
20,44011
20,41780
20,36435
20,29646
20,42199
20,37529
20,43908
20,43517
20,41891
20,43868
20,35549
20,35736
20,40314
20,41496
20,33164
20,28081
20,41335
20,45095
20,39080
20,37682
20,45098
20,40177
20,38146
20,46634
20,41232
20,37536
20,41664
20,38695
20,37789
20,42626
20,37898
20,41364
20,43057
20,42619
20,40331
20,35078
20,41432
20,42452
20,36746
20,38434
20,47435
20,40687
20,40800
20,33290
20,37717
20,47784
20,38233
20,45598
20,41664
20,43719
20,39482
20,45810
20,38099
20,39086
20,34929
20,40226
20,35178
20,42805
20,39046
20,47035
20,45742
20,33275
20,39493
20,43235
20,38772
20,43400
20,35125
20,41189
20,43137
20,40749
20,40886
20,43722
20,45650
20,47009
20,39037
20,36495
20,36792
20,38228
20,40840
20,41142
20,43064
20,43881
20,43579
20,35341
20,44196
20,42489
20,43257
20,39138
20,44902
20,40554
20,40140
20,43633
20,43735
20,41927
20,44206
20,29646
20,37997
20,43908
20,41117
20,45860
20,43582
20,43554
20,43564
20,42033
20,45542
20,45318
20,43515
20,43816
20,43450
20,39689
20,33990
20,40465
20,43684
20,45831
20,39830
20,40640
20,45692
20,39948
20,43626
20,36265
20,36906
20,42074
20,39331
20,41038
20,43640
20,45629
20,39887
20,35327
20,43733
20,41072
20,39354
20,36841
20,38126
20,46539
20,41795
20,46143
20,34063
20,43716
20,42232
20,36916
20,44095
20,45796
20,45370
20,40685
20,40527
20,43540
20,47009
20,38932
20,49600
20,45693
20,35401
20,39124
20,38476
20,44142
20,46429
20,45810
20,43198
20,43601
20,42486
20,44524
20,43297
20,42058
20,43195
20,37285
20,41078
20,46713
20,44932
20,40209
20,40443
20,37642
20,43099
20,35300
20,44276
20,41420
20,41361
20,40849
20,44566
20,35805
20,43551
20,49301
20,24234
20,43810
20,33389
20,45089
20,44836
20,43033
20,39278
20,39160
20,42942
20,43850
20,43254
20,40483
20,34997
20,40462
20,36812
20,45227
20,41305
20,42834
20,37486
20,42986
20,40402
20,33882
20,45433
20,43260
20,41519
20,37665
20,41209
20,39031
20,41735
20,42891
20,40707
20,40289
20,48790
20,39863
20,38323
20,38832
20,38484
20,44057
20,40672
20,37253
20,43855
20,43966
20,35975
20,46572
20,36567
20,48460
20,49206
20,45417
20,43898
20,33386
20,44279
20,45969
20,38956
20,46279
20,38215
20,48007
20,43077
20,43494
20,43556
20,46368
20,42872
20,43528
20,41515
20,41649
20,33520
20,39286
20,42039
20,30973
20,43397
20,42758
20,36897
20,43266
20,45475
20,35956
20,43031
20,44757
20,37677
20,40166
20,45186
20,43380
20,37135
20,40679
20,38807
20,35410
20,42265
20,46957
20,36040
20,42579
20,36113
20,38390
20,39230
20,35196
20,45047
20,38925
20,37252
20,46659
20,41216
20,35502
20,34081
20,38265
20,40335
20,38547
20,31466
20,45322
20,37661
20,42440
20,41834
20,37074
20,41847
20,43460
20,43736
20,43606
20,37576
20,37749
20,40498
20,36055
20,41879
20,41621
20,43136
20,37806
20,41565
20,31077
20,40237
20,32469
20,42461
20,41159
20,40476
20,33746
20,34771
20,43031
20,31465
20,42504
20,40599
20,42319
20,37804
20,35632
20,41975
20,34145
20,43758
20,33613
20,38815
20,37936
20,34231
20,33561
20,34388
20,34292
20,35272
20,37824
20,33924
20,39131
20,43555
20,35215
20,45288
20,34684
20,44987
20,34017
20,42128
20,39736
20,38628
20,41511
20,40407
20,37279
20,35954
20,39115
20,32618
20,34727
20,24143
20,29690
20,42080
20,41658
20,43374
20,41858
20,38068
20,41424
20,35248
20,41076
20,40339
20,35919
20,41859
20,35534
20,38725
20,37390
20,38875
20,40316
20,39359
20,39172
20,42220
20,39172
20,34079
20,43188
20,36180
20,41423
20,41258
20,43620
20,33244
20,40870
20,35244
20,36636
20,41954
20,41585
20,40463
20,40733
20,42101
20,45051
20,33915
20,39919
20,38352
20,35956
20,38690
20,42083
20,38006
20,34850
20,36428
20,40714
20,35191
20,39120
20,43700
20,38586
20,42256
20,40834
20,43805
20,40525
20,41433
20,39991
20,41661
20,37778
20,37615
20,40525
20,34979
20,36794
20,39540
20,43578
20,40629
20,39906
20,34117
20,35447
20,41993
20,42507
20,34421
20,32563
20,38195
20,35870
20,37127
20,39504
20,38379
20,41366
20,32432
20,35547
20,43388
20,45310
20,38798
20,36517
20,32211
20,38936
20,37750
20,35459
20,38288
20,24216
20,36059
20,36098
20,40058
20,37973
20,35891
20,45800
20,33156
20,24144
20,40014
20,34794
20,40788
20,26306
20,33998
20,39396
20,39108
20,43154
20,34085
20,38528
20,34636
20,42343
20,38677
20,42305
20,25597
20,37105
20,43684
20,35873
20,44092
20,36760
20,33668
20,37985
20,41564
20,32117
20,38798
20,39393
20,39286
20,40954
20,39578
20,36999
20,37960
20,44560
20,26729
20,31755
20,43234
20,35874
20,38031
20,39295
20,36918
20,34410
20,41172
20,35170
20,40648
20,43466
20,43450
20,33954
20,40875
20,37123
20,38716
20,42212
20,38262
20,37852
20,42967
20,44929
20,38138
20,43777
20,28081
20,42161
20,45124
20,35730
20,39772
20,38560
20,41740
20,41379
20,35714
20,38945
20,36866
20,42021
20,39940
20,42497
20,34614
20,41111
20,39851
20,34338
20,32073
20,40842
20,36515
20,43546
20,45871
20,37062
20,43410
20,45104
20,42987
20,39268
20,34914
20,39642
20,38415
20,40206
20,44936
20,38809
20,43245
20,43877
20,37312
20,47214
20,40731
20,44937
20,43656
20,42390
20,41944
20,44459
20,41964
20,42805
20,38208
20,41041
20,43313
20,34705
20,37594
20,44969
20,39780
20,41179
20,40422
20,35709
20,43716
20,40884
20,34691
20,35340
20,39206
20,43732
20,38289
20,40217
20,43733
20,38133
20,45897
20,37746
20,41642
20,37031
20,43465
20,41527
20,40805
20,38113
20,45420
20,40985
20,43968
20,38906
20,44582
20,39543
20,41067
20,48062
20,38399
20,37068
20,47321
20,45130
20,43000
20,39375
20,40692
20,42214
20,45228
20,42209
20,39274
20,41409
20,38466
20,44260
20,46807
20,47765
20,44361
20,38949
20,41646
20,43723
20,39105
20,45573
20,37956
20,43832
20,40860
20,47849
20,38708
20,42117
20,46757
20,42256
20,34948
20,46233
20,43659
20,33346
20,38529
20,44711
20,46212
20,50330
20,36382
20,41860
20,47263
20,43678
20,41800
20,47230
20,45833
20,37152
20,46832
20,45806
20,43849
20,40778
20,43680
20,45573
20,43779
20,41927
20,42831
20,47129
20,41836
20,41894
20,38728
20,37507
20,37607
20,48162
20,43391
20,34212
20,44396
20,43829
20,40362
20,41738
20,47309
20,43119
20,40454
20,41629
20,33808
20,43539
20,34162
20,37954
20,31475
20,38167
20,39603
20,49098
20,38042
20,41192
20,36192
20,41950
20,32276
20,36264
20,32474
20,36694
20,43992
20,41954
20,38945
20,36060
20,25719
20,42127
20,42620
20,42198
20,33604
20,41468
20,35577
20,40649
20,25930
20,11232
20,34870
20,40100
20,36888
20,41493
20,36529
20,33040
20,34326
20,31667
20,44950
20,37320
20,40082
20,36585
20,37528
20,30952
20,47251
20,45528
20,36085
20,46254
20,34605
20,40169
20,35410
20,35248
20,39030
20,39317
20,34190
20,44004
20,40089
20,36588
20,38946
20,44187
20,38024
20,33283
20,38741
20,41760
20,39876
20,45178
20,38223
20,37468
20,32710
20,38595
20,34123
20,36543
20,39839
20,38519
20,37951
20,36886
20,36774
20,40232
20,37696
20,40147
20,34338
20,39802
20,39350
20,41193
20,43728
20,35228
20,39988
20,37308
20,37937
20,41989
20,38515
20,42223
20,35469
20,35493
20,37625
20,39903
20,42467
20,31149
20,37582
20,46707
20,40877
20,35567
20,34412
20,40265
20,40602
20,38797
20,45235
20,40925
20,38871
20,43156
20,38940
20,35469
20,44721
20,43071
20,39046
20,41718
20,30606
20,35106
20,36663
20,37565
20,39291
20,43468
20,43458
20,32968
20,36588
20,38954
20,41541
20,42437
20,35335
20,37472
20,42722
20,43272
20,37959
20,46529
20,32081
20,36981
20,38667
20,42141
20,36433
20,42617
20,44126
20,47503
20,41593
20,33258
20,33197
20,41953
20,44866
20,37721
20,33320
20,38869
20,35056
20,47814
20,35810
20,39045
20,44082
20,35631
20,43484
20,47864
20,36312
20,46481
20,36622
20,43467
20,26647
20,42003
20,37745
20,43912
20,42065
20,38269
20,30203
20,43707
20,41864
20,46004
20,25544
20,41306
20,31322
20,43406
20,44885
20,38539
20,43653
20,38480
20,41158
20,44464
20,45288
20,38209
20,35168
20,46562
20,33067
20,25480
20,44776
20,41814
20,37077
20,44011
20,37894
20,40405
20,43421
20,33981
20,40982
20,45553
20,34460
20,40383
20,36554
20,35335
20,33063
20,36247
20,36036
20,40712
20,34300
20,37787
20,36880
20,46039
20,28813
20,44579
20,41162
20,40058
20,41724
20,41278
20,44752
20,28470
20,40122
20,45126
20,41456
20,42342
20,37876
20,42981
20,41107
20,38905
20,40872
20,43838
20,41195
20,40449
20,44912
20,37560
20,35453
20,42375
20,42074
20,43063
20,40909
20,43046
20,43064
20,40124
20,45392
20,44376
20,43004
20,37013
20,40217
20,38203
20,40527
20,34143
20,46963
20,44990
20,44188
20,45394
20,45323
20,41864
20,26785
20,28317
20,42435
20,39110
20,44872
20,29949
20,45266
20,42825
20,43078
20,35399
20,41770
20,39419
20,37995
20,38478
20,39329
20,38586
20,39904
20,34777
20,39948
20,40203
20,46775
20,36618
20,29977
20,26877
20,38803
20,39037
20,41512
20,45113
20,33402
20,37301
20,36152
20,32752
20,35281
20,34501
20,35987
20,38266
20,46788
20,43205
20,33151
20,36180
20,45125
20,37890
20,34332
20,45525
20,46038
20,36058
20,40523
20,36758
20,44155
20,26199
20,41836
20,36160
20,34547
20,28538
20,40777
20,40192
20,44267
20,40446
20,43198
20,40438
20,34444
20,36368
20,41004
20,37777
20,39136
20,44027
20,39476
20,46824
20,35215
20,37469
20,25916
20,33216
20,43354
20,27132
20,46594
20,34373
20,42948
20,44049
20,29544
20,43502
20,40056
20,37282
20,43626
20,40630
20,38866
20,45398
20,44065
20,44198
20,32211
20,35360
20,39639
20,45084
20,39321
20,39972
20,47521
20,45535
20,44222
20,37684
20,43920
20,35032
20,37168
20,35378
20,39853
20,39665
20,36854
20,37528
20,38865
20,43127
20,39506
20,38845
20,42085
20,42029
20,44574
20,34831
20,37694
20,42383
20,43865
20,43699
20,44868
20,33957
20,34623
20,39616
20,42267
20,30776
20,34541
20,34973
20,39357
20,39937
20,42112
20,43069
20,40255
20,41642
20,43198
20,40215
20,32608
20,32690
20,40219
20,38567
20,28388
20,41549
20,37814
20,36267
20,40415
20,43450
20,36064
20,36026
20,34467
20,42091
20,36001
20,37425
20,34747
20,38456
20,36119
20,38702
20,43199
20,28807
20,34001
20,33829
20,42969
20,35542
20,44659
20,26798
20,36885
20,42299
20,28589
20,36670
20,34978
20,40137
20,42003
20,42444
20,36833
20,35932
20,44595
20,36485
20,25104
20,43982
20,36280
20,35556
20,37519
20,41923
20,36552
20,39331
20,35802
20,36409
20,43089
20,40490
20,42843
20,40281
20,40357
20,39277
20,34838
20,41945
20,42239
20,40285
20,40494
20,38437
20,43634
20,44747
20,38495
20,43770
20,40145
20,41624
20,39274
20,39050
20,42348
20,40661
20,32889
20,36985
20,44939
20,44345
20,41765
20,39841
20,42254
20,43631
20,41568
20,46903
20,39721
20,41768
20,41440
20,43648
20,38513
20,45130
20,40841
20,41317
20,41368
20,43467
20,40464
20,37040
20,42530
20,43018
20,43576
20,42457
20,41604
20,39270
20,43351
20,45227
20,44167
20,44782
20,45290
20,45495
20,44028
20,41240
20,42984
20,41783
20,38810
20,33608
20,33633
20,37699
20,42466
20,32984
20,37213
20,41436
20,43476
20,36530
20,44554
20,40001
20,45530
20,40276
20,33389
20,35251
20,30351
20,34656
20,38560
20,39222
20,35607
20,36686
20,38728
20,38364
20,30687
20,40539
20,30788
20,38062
20,27475
20,32853
20,36607
20,38074
20,38595
20,43082
20,41819
20,39712
20,39181
20,37819
20,34455
20,32103
20,11388
20,40608
20,35527
20,43123
20,33305
20,33408
20,34048
20,38541
20,25542
20,25358
20,26795
20,33220
20,35236
20,39269
20,35568
20,28774
20,32490
20,34827
20,37987
20,41446
20,37819
20,34167
20,42390
20,34991
20,44883
20,39286
20,21458
20,30379
20,34130
20,35396
20,38487
20,41514
20,35312
20,41442
20,49257
20,40176
20,42722
20,38970
20,33708
20,38864
20,41930
20,36695
20,34743
20,38872
20,38429
20,47203
20,34387
20,39322
20,45833
20,37123
20,41900
20,40527
20,46151
20,40923
20,21032
20,45249
20,40185
20,41881
20,40797
20,40727
20,38474
20,28220
20,47092
20,46937
20,41814
20,39319
20,39152
20,43544
20,43739
20,40622
20,45105
20,36976
20,34610
20,43347
20,35965
20,41419
20,46216
20,42793
20,45566
20,44781
20,44056
20,37663
20,44717
20,44906
20,36224
20,39980
20,38012
20,26232
20,38288
20,42985
20,43598
20,41875
20,43917
20,35527
20,35822
20,39355
20,39008
20,45493
20,39225
20,35428
20,27811
20,42183
20,39313
20,42114
20,37381
20,40515
20,32976
20,41429
20,36915
20,35124
20,37299
20,40342
20,39196
20,31503
20,39085
20,31912
20,36822
20,43318
20,46955
20,41528
20,33611
20,38957
20,35305
20,38107
20,43385
20,47293
20,38644
20,40995
20,39289
20,37137
20,38562
20,35768
20,38806
20,39029
20,40989
20,36577
20,34268
20,46643
20,39016
20,36854
20,39411
20,36715
20,39250
20,40577
20,40548
20,44449
20,46935
20,41345
20,40828
20,38591
20,40282
20,43836
20,45211
20,41241
20,39561
20,38633
20,35810
20,32872
20,35314
20,40474
20,45915
20,33582
20,36182
20,36193
20,33950
20,36302
20,39625
20,41575
20,40151
20,43073
20,38201
20,27749
20,45475
20,43416
20,43556
20,41691
20,32392
20,50443
20,37327
20,36188
20,37925
20,32445
20,39160
20,36264
20,35212
20,37805
20,42825
20,41819
20,40919
20,41977
20,26192
20,44100
20,42359
20,39896
20,37734
20,41773
20,36888
20,38463
20,46380
20,41421
20,38875
20,41146
20,41039
20,45363
20,35807
20,39930
20,42002
20,41776
20,42111
20,38694
20,41188
20,30255
20,41963
20,44294
20,39151
20,43135
20,39764
20,42034
20,38156
20,38603
20,43962
20,39028
20,34092
20,41549
20,37026
20,40235
20,37044
20,43342
20,36929
20,37671
20,42087
20,42992
20,39214
20,35173
20,38479
20,37750
20,39709
20,28625
20,40281
20,38433
20,40173
20,43972
20,40318
20,45724
20,46769
20,44641
20,32266
20,41948
20,33906
20,33709
20,34513
20,40686
20,40476
20,43360
20,41092
20,29189
20,38757
20,29330
20,41262
20,33917
20,36078
20,43611
20,41439
20,40109
20,36956
20,36961
20,42127
20,42613
20,36078
20,39242
20,41148
20,37663
20,33456
20,38091
20,38779
20,37460
20,38617
20,36764
20,40524
20,36455
20,26461
20,40749
20,36820
20,37271
20,39018
20,34394
20,31842
20,39196
20,25457
20,32262
20,32261
20,36368
20,26335
20,39106
20,40459
20,43347
20,40490
20,34533
20,34644
20,45805
20,43487
20,33763
20,42985
20,41461
20,32988
20,43532
20,41994
20,36468
20,43543
20,37920
20,27409
20,39126
20,40954
20,42281
20,44448
20,37933
20,44589
20,42153
20,41509
20,34514
20,42481
20,45016
20,41560
20,41613
20,44609
20,44687
20,43282
20,38404
20,40310
20,38203
20,44515
20,34240
20,43218
20,39094
20,40188
20,44732
20,41810
20,38328
20,41907
20,36715
20,43118
20,36610
20,32339
20,39050
20,42974
20,37276
20,40361
20,34189
20,40222
20,40727
20,43017
20,44220
20,36308
20,41948
20,41888
20,31489
20,36389
20,36615
20,41604
20,39556
20,42696
20,44335
20,45956
20,44124
20,43150
20,45353
20,41852
20,40254
20,39028
20,37726
20,28847
20,43404
20,40810
20,36783
20,45127
20,43472
20,43909
20,40376
20,41968
20,36402
20,43894
20,40564
20,36003
20,43272
20,38918
20,41657
20,37660
20,40569
20,43009
20,42261
20,36414
20,42616
20,43742
20,45336
20,38531
20,38866
20,41594
20,40770
20,42252
20,42029
20,34189
20,42059
20,42025
20,44340
20,35992
20,40564
20,40434
20,27982
20,39695
20,41655
20,39437
20,40643
20,26055
20,40839
20,41518
20,38256
20,27682
20,33359
20,31583
20,36109
20,37705
20,34558
20,33998
20,38481
20,42236
20,43793
20,39380
20,30843
20,37638
20,42621
20,32717
20,35367
20,36903
20,40367
20,40221
20,40122
20,10036
20,36667
20,40612
20,31239
20,36346
20,41368
20,37883
20,34118
20,37675
20,34733
20,40810
20,39859
20,39818
20,39437
20,33390
20,22451
20,35878
20,37649
20,39465
20,22260
20,37886
20,29216
20,40578
20,35467
20,33952
20,40259
20,33083
20,39690
20,40648
20,42069
20,37781
20,33941
20,25050
20,25176
20,40771
20,22489
20,41279
20,39522
20,22320
20,26480
20,39502
20,40611
20,33559
20,39246
20,29363
20,40200
20,36939
20,22451
20,38748
20,36651
20,43225
20,36780
20,39452
20,38540
20,38470
20,37923
20,43023
20,41276
20,43010
20,45378
20,42433
20,37562
20,35169
20,40275
20,39502
20,39982
20,44960
20,42048
20,31870
20,40647
20,41832
20,33965
20,38389
20,39926
20,42231
20,38875
20,46224
20,41526
20,45482
20,41283
20,37872
20,38821
20,39120
20,40535
20,39708
20,37787
20,37658
20,34246
20,42820
20,43392
20,35676
20,37136
20,37160
20,41063
20,37460
20,40213
20,33335
20,40739
20,42461
20,40287
20,40869
20,41034
20,41478
20,42064
20,40391
20,42694
20,41733
20,33997
20,38720
20,40200
20,40793
20,34637
20,35657
20,37540
20,39953
20,30799
20,34133
20,41197
20,40144
20,38130
20,31943
20,38010
20,39855
20,43705
20,40798
20,39315
20,43842
20,34575
20,33909
20,41463
20,27987
20,40613
20,29453
20,39431
20,29151
20,39123
20,34188
20,35105
20,34717
20,43730
20,28808
20,28117
20,40743
20,33509
20,37673
20,38656
20,37740
20,39897
20,39196
20,34984
20,42417
20,40450
20,43537
20,29461
20,34286
20,34940
20,37665
20,40406
20,37998
20,34934
20,32487
20,29829
20,38127
20,33168
20,36398
20,38609
20,29303
20,33143
20,37778
20,42497
20,30084
20,30871
20,39494
20,38873
20,38960
20,33519
20,33605
20,34168
20,37722
20,40708
20,40427
20,36376
20,42051
20,40329
20,39447
20,31349
20,32112
20,33882
20,38455
20,40816
20,37708
20,33350
20,32232
20,45356
20,39839
20,38109
20,33251
20,36790
20,33435
20,40042
20,31535
20,34367
20,41861
20,39672
20,33339
20,37101
20,40236
20,41800
20,39159
20,41512
20,41705
20,39260
20,40629
20,35085
20,32063
20,32620
20,42802
20,45306
20,42450
20,42266
20,37617
20,38501
20,40045
20,42128
20,44055
20,34339
20,38363
20,35827
20,42128
20,40610
20,36269
20,37083
20,41606
20,31368
20,34473
20,42599
20,34296
20,39508
20,41829
20,34634
20,35141
20,38053
20,38929
20,41287
20,42053
20,47129
20,41709
20,43000
20,45647
20,45398
20,39060
20,36174
20,42268
20,47036
20,40480
20,41690
20,39461
20,35884
20,45032
20,43692
20,42059
20,27810
20,39888
20,34664
20,34620
20,41468
20,41527
20,38789
20,27596
20,36477
20,38474
20,35150
20,41885
20,36169
20,41021
20,40222
20,37023
20,37306
20,41783
20,42622
20,37741
20,40167
20,41942
20,43957
20,39065
20,35871
20,38997
20,42494
20,42464
20,37843
20,39115
20,36264
20,43844
20,32268
20,43593
20,42107
20,46640
20,45946
20,43418
20,38294
20,41768
20,38109
20,34642
20,43633
20,41487
20,43454
20,42973
20,37950
20,40630
20,43425
20,38013
20,36922
20,40513
20,40886
20,36167
20,37742
20,35356
20,26052
20,46990
20,38852
20,36839
20,39944
20,42059
20,35068
20,34257
20,24427
20,35220
20,20906
20,33927
20,38030
20,41273
20,35303
20,31041
20,49560
20,31319
20,34800
20,37233
20,23623
20,31564
20,34150
20,34561
20,38030
20,31173
20,37034
20,19751
20,38312
20,34170
20,40719
20,35086
20,42056
20,35650
20,23272
20,42092
20,30427
20,39092
20,27152
20,31178
20,32765
20,30907
20,32262
20,32983
20,37379
20,33033
20,35123
20,40059
20,33616
20,42593
20,35511
20,47008
20,33498
20,33835
20,41819
20,37149
20,36698
20,41754
20,26208
20,29471
20,36802
20,33454
20,37991
20,28832
20,35590
20,41736
20,34992
20,42531
20,36013
20,39297
20,33999
20,35678
20,42686
20,35417
20,42051
20,34314
20,35024
20,39758
20,42779
20,46484
20,34664
20,36706
20,34897
20,38033
20,37893
20,40270
20,26779
20,40131
20,29731
20,39651
20,34056
20,41743
20,39104
20,37010
20,34648
20,34627
20,38194
20,37645
20,31962
20,35574
20,37960
20,37456
20,35343
20,36445
20,40834
20,39138
20,40663
20,45356
20,47521
20,28754
20,32767
20,32122
20,39745
20,37871
20,29490
20,38409
20,38314
20,36396
20,39333
20,42109
20,45000
20,36201
20,39191
20,36415
20,39572
20,41147
20,40914
20,41739
20,33204
20,39406
20,40299
20,40948
20,38532
20,39416
20,40062
20,40462
20,39946
20,36137
20,39417
20,43719
20,34714
20,39393
20,39262
20,35380
20,43921
20,41890
20,37513
20,35415
20,39517
20,39085
20,39277
20,35216
20,39686
20,41625
20,41782
20,45753
20,39311
20,41589
20,41737
20,39105
20,43307
20,34058
20,37922
20,37063
20,40274
20,43545
20,38130
20,40481
20,37422
20,35624
20,35240
20,37711
20,42188
20,34653
20,33830
20,35243
20,34110
20,37783
20,37958
20,38048
20,33186
20,27218
20,35517
20,38758
20,38422
20,35170
20,35530
20,42121
20,38344
20,39237
20,36621
20,38018
20,34808
20,35559
20,41362
20,36868
20,35713
20,40743
20,33264
20,33729
20,33021
20,33584
20,37435
20,40541
20,37549
20,40420
20,34397
20,36914
20,45586
20,35043
20,33445
20,40841
20,36478
20,41738
20,40233
20,38095
20,38125
20,40617
20,39339
20,37381
20,44543
20,31901
20,42758
20,31095
20,27814
20,43797
20,38770
20,36794
20,27011
20,32217
20,38771
20,32551
20,34240
20,40267
20,35714
20,43418
20,43550
20,38121
20,34562
20,38928
20,35386
20,38287
20,36701
20,38042
20,34312
20,32164
20,41096
20,39194
20,40843
20,38959
20,39015
20,40810
20,40766
20,42551
20,37135
20,36940
20,39017
20,32580
20,39373
20,36400
20,39856
20,32414
20,43573
20,42665
20,37631
20,41960
20,35719
20,39072
20,39449
20,40812
20,34074
20,37628
20,38747
20,35568
20,45188
20,26765
20,19848
20,34874
20,38264
20,32950
20,41232
20,31728
20,39533
20,32229
20,41685
20,32744
20,29363
20,34108
20,33761
20,36270
20,34299
20,30535
20,40366
20,42576
20,32941
20,21312
20,37893
20,33171
20,32168
20,33252
20,39008
20,44871
20,41492
20,37618
20,40746
20,40294
20,36949
20,34147
20,35462
20,41328
20,37817
20,33249
20,36455
20,36866
20,41491
20,40205
20,38250
20,34892
20,43541
20,32470
20,45464
20,44835
20,33131
20,38070
20,44400
20,34316
20,44842
20,41549
20,43492
20,44636
20,40396
20,40068
20,38661
20,37364
20,37192
20,44725
20,40779
20,34939
20,43501
20,44853
20,44571
20,43422
20,44661
20,41474
20,34324
20,36922
20,29114
20,36834
20,33738
20,40298
20,45290
20,36883
20,25772
20,39730
20,39224
20,40503
20,38908
20,40611
20,34399
20,41307
20,35686
20,36544
20,35077
20,32121
20,30525
20,36452
20,35238
20,22602
20,38761
20,34893
20,41502
20,40417
20,38475
20,36738
20,36083
20,32996
20,39354
20,39168
20,41034
20,37335
20,39259
20,27903
20,38708
20,40219
20,41744
20,38625
20,43318
20,43522
20,35017
20,36577
20,43587
20,39388
20,43886
20,37610
20,38445
20,33619
20,37874
20,35182
20,34995
20,33130
20,40043
20,35162
20,41896
20,34160
20,37083
20,43884
20,44830
20,38808
20,40231
20,36584
20,38587
20,36875
20,31124
20,39660
20,43161
20,38017
20,39808
20,35426
20,40634
20,38881
20,36561
20,28813
20,38180
20,37096
20,34184
20,42550
20,33952
20,34160
20,37835
20,41199
20,32356
20,34811
20,37416
20,34311
20,41446
20,43307
20,31056
20,44865
20,33968
20,42106
20,38279
20,43899
20,35352
20,42098
20,44902
20,32190
20,34819
20,38086
20,34396
20,39211
20,37896
20,40471
20,40259
20,36935
20,35825
20,40910
20,39887
20,35473
20,37989
20,37542
20,40682
20,38908
20,38038
20,40398
20,44416
20,39952
20,34894
20,39681
20,41635
20,31499
20,42776
20,34489
20,45451
20,35482
20,44157
20,36864
20,36622
20,45011
20,39224
20,37266
20,36568
20,43529
20,40893
20,43271
20,40875
20,37757
20,34288
20,38729
20,31448
20,44358
20,31504
20,39324
20,39708
20,30518
20,43346
20,37811
20,31237
20,32902
20,39354
20,43641
20,42185
20,42980
20,27280
20,42898
20,44433
20,35096
20,43936
20,42093
20,42102
20,35968
20,39208
20,33300
20,37179
20,44322
20,38784
20,34582
20,37149
20,43001
20,36107
20,34187
20,41594
20,28825
20,39341
20,36445
20,40155
20,35525
20,37625
20,39348
20,40520
20,39095
20,34647
20,39964
20,35648
20,34727
20,43969
20,39784
20,40517
20,43190
20,38996
20,41890
20,39763
20,42108
20,44624
20,35558
20,27513
20,39706
20,31476
20,42823
20,32934
20,33625
20,38158
20,41114
20,41784
20,41907
20,38913
20,38038
20,37481
20,44284
20,42862
20,39454
20,41895
20,35039
20,27417
20,37692
20,45692
20,37081
20,36598
20,40364
20,38652
20,44352
20,39035
20,40230
20,37532
20,31137
20,41660
20,39358
20,38860
20,23864
20,35336
20,33144
20,40200
20,37170
20,35406
20,39877
20,41335
20,36966
20,41667
20,41880
20,40711
20,33292
20,40038
20,34140
20,36186
20,41294
20,41641
20,35463
20,40332
20,40250
20,38084
20,39421
20,39365
20,40508
20,41045
20,36925
20,35759
20,43436
20,37744
20,42064
20,33364
20,35149
20,24071
20,41441
20,25597
20,43380
20,41871
20,41707
20,39549
20,41554
20,40913
20,33535
20,41993
20,42737
20,40086
20,41588
20,36122
20,43206
20,42197
20,44136
20,43651
20,32343
20,42103
20,43674
20,44416
20,39149
20,34849
20,34882
20,41766
20,36789
20,47316
20,36267
20,43554
20,45386
20,39279
20,46846
20,41918
20,37928
20,35771
20,40752
20,38840
20,35862
20,39618
20,41269
20,31100
20,40485
20,34176
20,37337
20,43836
20,46143
20,23108
20,39286
20,26729
20,34624
20,26965
20,21704
20,35950
20,24144
20,43726
20,42561
20,37764
20,40403
20,40842
20,41460
20,28149
20,23623
20,42918
20,26198
20,42605
20,26981
20,42307
20,36505
20,23261
20,41841
20,36532
20,41126
20,23387
20,43481
20,25623
20,25769
20,32407
20,25327
20,38415
20,31939
20,33084
20,38744
20,25480
20,31323
20,19962
20,39420
20,25544
20,32636
20,34507
20,35555
20,40580
20,32267
20,32196
20,36068
20,25532
20,32433
20,37704
20,25457
20,38219
20,29150
20,34098
20,39968
20,33980
20,36862
20,40165
20,22806
20,33683
20,40002
20,33333
20,30344
20,40669
20,32804
20,33402
20,35933
20,34268
20,32846
20,41480
20,39721
20,40571
20,31604
20,38855
20,32209
20,38022
20,40299
20,36444
20,30609
20,35554
20,33294
20,29704
20,30817
20,42064
20,40972
20,45402
20,39201
20,38821
20,40776
20,37831
20,32938
20,40953
20,44283
20,39006
20,38302
20,40448
20,36716
20,39266
20,41593
20,36800
20,40928
20,43556
20,45397
20,37045
20,39604
20,36120
20,33091
20,37971
20,34808
20,31596
20,40291
20,40204
20,35273
20,35399
20,40833
20,34185
20,45575
20,41031
20,34275
20,41153
20,46351
20,31269
20,33980
20,41978
20,37755
20,43638
20,41737
20,38722
20,38379
20,37872
20,36799
20,42992
20,44001
20,40730
20,36536
20,43648
20,38729
20,36291
20,35848
20,36958
20,37066
20,34424
20,45698
20,38976
20,38012
20,35618
20,39458
20,34129
20,41055
20,37345
20,47690
20,38071
20,47940
20,45537
20,45422
20,34525
20,41026
20,40587
20,45074
20,41536
20,41687
20,33104
20,40002
20,33017
20,37261
20,38019
20,48600
20,40906
20,36030
20,39049
20,34647
20,28728
20,41872
20,38594
20,40557
20,40591
20,40681
20,40095
20,39733
20,39120
20,32860
20,43865
20,41811
20,37874
20,36597
20,31856
20,38858
20,31674
20,23125
20,35296
20,30911
20,41686
20,33182
20,37812
20,41445
20,35927
20,35708
20,44961
20,32290
20,26465
20,36727
20,34379
20,33035
20,40262
20,41690
20,41161
20,32318
20,23284
20,31809
20,30218
20,40994
20,37634
20,35648
20,41232
20,41676
20,38599
20,40997
20,39707
20,42178
20,33165
20,41693
20,38419
20,38567
20,39676
20,38681
20,32846
20,46707
20,41169
20,34048
20,30305
20,35067
20,26798
20,36422
20,33340
20,41317
20,36456
20,32864
20,22724
20,33139
20,38446
20,37912
20,25318
20,45239
20,43691
20,23172
20,39670
20,23224
20,31222
20,31663
20,39532
20,39560
20,35666
20,44751
20,47100
20,29525
20,36819
20,43859
20,24357
20,42812
20,40220
20,42562
20,38781
20,32882
20,40632
20,41432
20,44759
20,42797
20,33016
20,20085
20,37018
20,34050
20,35574
20,38212
20,40091
20,32433
20,37094
20,37674
20,30070
20,24071
20,30843
20,32329
20,19841
20,31453
20,35969
20,32967
20,40565
20,26877
20,32056
20,11232
20,40361
20,34603
20,40160
20,33227
20,33366
20,41764
20,34367
20,32947
20,37793
20,33122
20,34287
20,34296
20,36642
20,33451
20,35502
20,21380
20,35177
20,29870
20,35321
20,30491
20,38087
20,30592
20,35334
20,41580
20,39565
20,32769
20,34918
20,37129
20,31359
20,41700
20,43219
20,32151
20,41810
20,42172
20,36958
10,52
12,228
12,216
14,968
14,832
14,756
14,769
14,763
14,804
14,861
16,3836
14,862
14,812
16,3368
16,3378
16,3212
16,2973
16,3121
16,2514
16,3133
16,2727
16,2614
16,3068
16,2890
16,3212
16,2950
16,2846
16,3162
16,3099
16,2916
16,3004
16,2780
16,2665
16,2637
16,2860
16,2915
16,3046
16,3118
16,2728
16,3068
16,2853
16,2916
16,2932
16,2840
16,2823
16,2740
16,2887
16,2794
18,13846
16,2566
16,2592
16,2674
16,2617
16,2844
16,2138
18,13538
16,2932
16,2786
16,2875
16,2991
16,2279
16,2641
18,10589
16,2836
18,14210
18,11834
18,12393
18,12328
18,11569
18,11432
18,12192
18,12667
18,12390
18,11376
18,11313
18,13078
18,11888
18,12263
18,12301
18,10922
18,9846
18,10442
18,11195
18,12206
18,11886
18,12467
18,11949
18,12461
18,11950
18,12118
18,12243
18,11904
18,12117
18,11133
18,11799
18,12246
18,11338
18,12335
18,11160
18,9264
18,11350
18,11182
18,11482
18,10956
18,8992
18,11392
18,11495
18,11306
18,10423
18,11100
18,10467
18,9415
18,11393
18,11517
18,11190
18,9859
18,11215
18,11856
18,11065
18,12103
18,11830
18,11420
18,11511
18,11330
18,12266
18,11428
18,11359
18,12508
18,9679
18,12133
18,12216
18,11722
18,11892
18,9811
18,11495
18,10587
18,11815
18,11393
18,12576
18,11797
18,9712
18,12112
18,11789
18,12607
18,10285
18,9931
18,9604
18,12128
18,11727
18,9180
18,10844
18,10710
18,10204
18,10536
18,9936
18,12174
18,12090
18,10326
18,9328
18,11610
18,11578
18,10090
18,10978
18,10232
18,11060
18,10898
18,11478
18,10466
18,10747
18,10678
18,11602
18,9677
18,9051
18,12252
18,11664
18,10194
18,10184
18,9484
18,11076
18,10932
18,11805
18,10208
18,10924
18,11604
18,10186
18,11887
18,11268
18,11127
18,10275
18,11456
18,9674
18,11320
18,11812
18,10202
18,11284
18,11962
18,11187
18,10482
18,9739
18,11288
18,10924
18,10226
18,11236
18,8771
18,10557
18,10178
18,10374
18,10581
18,8001
18,10654
18,11035
18,11046
18,9290
18,11169
18,10990
18,11204
18,10765
18,10299
18,9303
18,10202
18,9478
18,10708
18,11096
18,9292
18,6966
18,10068
18,9885
18,7140
18,10137
18,11732
18,10147
18,11218
18,10157
18,10723
18,10668
18,11510
18,11620
18,11153
18,10069
18,11624
18,11246
18,11417
18,10875
18,11465
18,10794
18,11765
18,11938
18,11216
18,10915
18,11937
18,10923
18,9947
18,11829
18,11166
18,12192
18,11427
18,10609
18,10687
18,11103
18,10961
18,10860
18,10865
18,11664
18,11207
18,9331
18,11171
18,8881
18,11650
18,11558
18,11331
18,11100
18,10677
18,11555
18,11258
18,10802
18,11102
18,10795
18,11913
18,10746
18,10168
18,9131
18,11006
18,10997
18,10173
18,9076
18,10207
18,11859
18,10800
18,11297
18,11267
18,10065
18,11714
18,10738
18,11322
18,10863
18,10114
18,10558
18,10326
18,8568
18,9837
18,9783
18,11148
18,7856
18,10629
18,10771
18,9818
18,10715
18,10966
18,11664
18,9261
18,11852
18,10378
18,10143
18,9767
18,10114
18,9193
18,10423
18,11790
18,9768
18,9893
18,9144
18,11429
18,10972
18,10784
18,10500
18,11644
18,10541
18,8545
18,9745
18,10802
18,9520
18,10246
18,10668
18,10685
18,8026
18,10755
18,9478
18,9932
18,11173
18,9895
18,9612
18,11525
18,10332
18,7572
18,10622
18,9935
18,9365
18,9299
18,9911
18,10077
18,10730
18,9856
18,7371
18,10648
18,8920
18,9987
18,9516
18,11470
18,8907
18,9070
18,11493
18,11046
18,9633
18,8829
18,2704
18,11087
18,10064
18,11091
18,10572
18,11199
18,11354
18,6678
18,10095
18,9102
18,9070
18,9558
18,11123
18,9969
18,10698
18,9144
18,11079
18,11284
18,10574
18,9731
18,10284
18,10999
18,10970
18,11614
18,10363
18,10339
18,10300
18,10152
18,10015
18,9728
18,10631
18,10371
18,10201
18,10326
18,10488
18,10280
18,11871
18,10496
18,11066
18,10461
18,10104
18,10780
18,10842
18,9361
18,7524
18,10299
18,9390
18,7424
18,10105
18,9116
18,10043
18,10836
18,9600
18,8881
18,10166
18,10703
18,10702
18,9733
18,7454
18,10231
18,10407
18,7940
18,11053
18,10572
18,10444
18,6600
18,10821
18,9967
18,9268
18,10714
18,8726
18,11154
18,11908
18,10869
18,9205
18,9895
18,9991
18,11974
18,10865
18,11679
18,10608
18,11554
18,11750
18,10476
18,11137
18,8928
18,9541
18,6389
18,9800
18,9242
18,10372
18,9363
18,9536
18,10803
18,9538
18,11168
18,10752
18,11067
18,10212
18,10546
18,11101
18,9685
18,10049
18,11406
18,9432
18,9116
18,10004
18,10271
18,10847
18,10966
18,9996
18,10824
18,8671
18,8817
18,10802
18,9539
18,11180
18,10519
18,10093
18,10478
18,8814
18,9656
18,8570
18,8793
18,9699
18,10446
18,10366
18,9682
18,10380
18,11534
18,11133
18,9944
18,9882
18,11477
18,9933
18,10159
18,9568
18,10169
18,10513
18,10656
18,10844
18,9411
18,9891
18,10731
18,9355
18,10352
18,10439
18,9848
18,10021
18,9106
18,10697
18,11138

